The Web Is Your Oyster - Knowledge-Intensive NLP against a Very Large Web Corpus

In order to address increasing demands of real-world applications, the research for knowledge-intensive NLP (KI-NLP) should advance by capturing the challenges of a truly open-domain environment: web-scale knowledge, lack of structure, inconsistent quality and noise. To this end, we propose a new setup for evaluating existing knowledge intensive tasks in which we generalize the background corpus to a universal web snapshot. We investigate a slate of NLP tasks which rely on knowledge - either factual or common sense, and ask systems to use a subset of CCNet - the Sphere corpus - as a knowledge source. In contrast to Wikipedia, otherwise a common background corpus in KI-NLP, Sphere is orders of magnitude larger and better reflects the full diversity of knowledge on the web. Despite potential gaps in coverage, challenges of scale, lack of structure and lower quality, we find that retrieval from Sphere enables a state of the art system to match and even outperform Wikipedia-based models on several tasks. We also observe that while a dense index can outperform a sparse BM25 baseline on Wikipedia, on Sphere this is not yet possible. To facilitate further research and minimise the community's reliance on proprietary, black-box search engines, we share our indices, evaluation metrics and infrastructure.

==> images/downstream_change/DATA/aeic_web_bm25.dat <==
# DPR Sphere 100	FID Sphere
12 -15.48	-5.04 -1
35 -17.08	-7.51 -1
58 6.06	2.56 1
81 -4.66	-2.46 -1
104 -2.56	-5.15 -1

==> images/downstream_change/DATA/aeic_web_multi.dat <==
#DPR Sphere 1	DPR Sphere 20	DPR Sphere 100	FID Sphere
12	6.3	11.0	11.1	5.0 # T-REx
35 13.7	19.4	18.3	8.1 # zsRE	
58	10.6	11.6	9.7	3.5 # NQ
81 8.0	14.3	13.8	4.3 # HoPo
104	19.2	9.5	5.3	5.6 # TQA

==> images/downstream_change/DATA/aic_web_bm25.dat <==
# DPR Sphere 100	FID Sphere
12 4.92	-5.04
35 -1.72	-7.51
58 8.39	2.56
81 2	-2.46
104 -0.89	-5.15

==> images/downstream_change/DATA/aic_web_multi.dat <==
#DPR Sphere 1	DPR Sphere 20	DPR Sphere 100	FID Sphere
12	17.4	10.7	7.7	5.0 # T-REx
35 16.4	18.3	14.0	8.1 # zsRE	
58	15.9	8.6	5.2	3.5 # NQ
81 12.7	15.0	10.8	4.3 # HoPo
104	17.3	4.2	1.3	5.6 # TQA

==> images/downstream_vs_k/script/hotpot.dat <==
#k dpr bm25
10 23.0 22.8
20 27.4 28.2
30 29.5 31.1
40 31.8 34.3

==> images/downstream_vs_k/script/nq.dat <==
#k dpr bm25
10 37.8 21.1
20 44.5 32.0
30 48.0 40.5
40 50.3 45.4

==> images/downstream_vs_k/script/trex.dat <==
#k dpr bm25
10 48.5 47.7
20 51.8 53.5
30 54.0 58.0
40 54.8 59.9

==> images/downstream_vs_k/script/trivia.dat <==
#k dpr bm25
10 58.9 50.6
20 66.6 67.4
30 70.8 73.0
40 72.6 77.4

==> images/downstream_vs_k/script/zsre.dat <==
#k dpr bm25
10 20.7 16.9
20 28.0 27.2
30 31.2 33.8
40 33.4 39.2
